Investigating how well contextual features are captured by bi-directional recurrent neural network models

Learning algorithms for natural language processing (NLP) tasks traditionally rely on manually defined relevant contextual features. On the other hand, neural network models using an only distributional representation of words have been successfully applied for several NLP tasks. Such models learn features automatically and avoid explicit feature engineering. Across several domains, neural models become a natural choice specifically when limited characteristics of data are known. However, this flexibility comes at the cost of interpretability. In this paper, we define three different methods to investigate ability of bi-directional recurrent neural networks (RNNs) in capturing contextual features. In particular, we analyze RNNs for sequence tagging tasks. We perform a comprehensive analysis on general as well as biomedical domain datasets. Our experiments focus on important contextual words as features, which can easily be extended to analyze various other feature types. We also investigate positional effects of context words and show how the developed methods can be used for error analysis.

==> file1.csv <==
word,score,worda,scoreper,scorect
(,9.407,control,0,0
,,8.428,and,-0.193,0
ruling,2.537,major,-0.487,-0.101
vice-chairman,1.41,number,10.148,2.698
of,1.203,in,0.515,80.745
national,0.901,depressive,7.463,0.039
discuss,0.732,from,10.221,0.032
congress,0.728,had,2.051,0.007
the,0.723,sites,-0.025,18.487
's,0.486,0,0,0
minister,0.403,subjects,0,0
and,0.209,plasma,-0.083,0.001
saturday,0.065,recovered,-0.388,-0.014
0,0.03,cortisol,0.134,0
on,0,who,0.933,-0.002
friday,0,measured,0.639,0.001
),-0.002,healthy,-0.047,0
said,-0.023,of,36.08,4.335
will,-0.045,dgdg,-0.343,-0.001
party,-0.068,patients,3.377,0.007
making,-0.072,were,0.454,0.001
transparent,-0.088,concentrations,0.014,0
efficient,-0.09,the,-0.613,2.572
foreign,-0.184,disorder,10.723,0
more,-0.202,NA,NA,NA


==> file2.csv <==
rank,word,score
1,by,66.162
2,the,22.223
3,in,3.576
4,expression,0.257
5,can,0.222
6,gene,0.221
7,which,0.079
8,over,0.079
9,important,0.003
10,may,0.002
11,establishing,0
12,type,0
13,cell,0
14,0,0
15,specificity,0
16,and,0
17,widening,-0.001
18,range,-0.016
19,recognized,-0.364
20,be,-0.475
21,modulated,-0.534
22,degeneracy,-0.857
23,sequences,-0.917

